Robust Mean Estimation for Optimization: The Impact of Heavy Tails

We consider the problem of constructing a least conservative estimator of the expected value $\mu$ of a non-negative heavy-tailed random variable. We require that the probability of overestimating the expected value $\mu$ is kept appropriately small; a natural requirement if its subsequent use in a decision process is anticipated. In this setting, we show it is optimal to estimate $\mu$ by solving a distributionally robust optimization (DRO) problem using the Kullback-Leibler (KL) divergence. We further show that the statistical properties of KL-DRO compare favorably with other estimators based on truncation, variance regularization, or Wasserstein DRO.

==> figures/kl-vs-mean/kl-vs-mean-inflated-mean.csv <==
method,n,lambda,M,M_D,b,disappointment
inflated-mean,11,0.121,10000,2478,0.09928241965357865,0.2478
inflated-mean,13,0.143,10000,2442,0.09674625824672978,0.2442
inflated-mean,15,0.16499999999999998,10000,2422,0.09634368799507098,0.2422
inflated-mean,18,0.19799999999999998,10000,2327,0.09536165061693724,0.2327
inflated-mean,22,0.242,10000,2268,0.0945021227951437,0.2268
inflated-mean,27,0.297,10000,2116,0.09751258274536734,0.2116
inflated-mean,32,0.352,10000,2010,0.0958678782856921,0.201
inflated-mean,39,0.429,10000,1942,0.09639839135740047,0.1942
inflated-mean,47,0.517,10000,1767,0.09665556654195173,0.1767
inflated-mean,57,0.627,10000,1624,0.09636169221744506,0.1624
inflated-mean,69,0.759,10000,1527,0.09582904502097889,0.1527
inflated-mean,83,0.9129999999999999,10000,1251,0.09709257315833142,0.1251
inflated-mean,101,1.111,10000,1164,0.09603322356517197,0.1164
inflated-mean,122,1.3419999999999999,10000,1014,0.09633590558035965,0.1014
inflated-mean,147,1.617,10000,826,0.09597282031395071,0.0826
inflated-mean,178,1.958,10000,651,0.09654834883714236,0.0651
inflated-mean,216,2.376,10000,554,0.09577725467913378,0.0554
inflated-mean,262,2.8819999999999997,10000,402,0.09579423091527506,0.0402
inflated-mean,317,3.4869999999999997,10000,340,0.0959330595484662,0.034
inflated-mean,384,4.224,10000,268,0.09591356036706267,0.0268
inflated-mean,465,5.114999999999999,10000,149,0.09591294061691236,0.0149
inflated-mean,563,6.193,10000,110,0.09586904336785418,0.011
inflated-mean,682,7.502,12768,100,0.09574669192806762,0.007832080200501253
inflated-mean,826,9.086,21334,100,0.09610051507890671,0.004687353520202494
inflated-mean,1000,11.0,41425,100,0.09606985876418639,0.0024140012070006035


==> figures/kl-vs-mean/kl-vs-mean-kl-mean.csv <==
method,n,lambda,M,M_D,b,disappointment
kl-mean,11,0.121,10000,2521,0.08324466448721823,0.2521
kl-mean,13,0.143,10000,2433,0.08358981540896115,0.2433
kl-mean,15,0.16499999999999998,10000,2388,0.0848754365825457,0.2388
kl-mean,18,0.19799999999999998,10000,2232,0.08618754700103848,0.2232
kl-mean,22,0.242,10000,2090,0.08639471134500454,0.209
kl-mean,27,0.297,10000,1890,0.08961616192448263,0.189
kl-mean,32,0.352,10000,1746,0.08922563046034693,0.1746
kl-mean,39,0.429,10000,1578,0.09136202485279399,0.1578
kl-mean,47,0.517,10000,1354,0.09196902039449628,0.1354
kl-mean,57,0.627,10000,1178,0.09249495774403171,0.1178
kl-mean,69,0.759,10000,1026,0.0926634192229987,0.1026
kl-mean,83,0.9129999999999999,10000,729,0.09426815705722613,0.0729
kl-mean,101,1.111,10000,608,0.09379425651077034,0.0608
kl-mean,122,1.3419999999999999,10000,460,0.09429677558722571,0.046
kl-mean,147,1.617,10000,321,0.09454952497367386,0.0321
kl-mean,178,1.958,10000,211,0.09479167080226114,0.0211
kl-mean,216,2.376,10000,129,0.09475043718208753,0.0129
kl-mean,262,2.8819999999999997,14353,100,0.09491509157813627,0.006967184560719013
kl-mean,317,3.4869999999999997,27117,100,0.09515987422436667,0.0036877235682413246
kl-mean,384,4.224,61799,100,0.09544742341840218,0.0016181491609896601
kl-mean,465,5.114999999999999,174271,100,0.09555156077570581,0.0005738189371725645
kl-mean,563,6.193,479906,100,0.09556625174969935,0.00020837413993573742
kl-mean,682,7.502,1756848,100,0.09567604208671199,5.692012057958344e-5
kl-mean,826,9.086,10359006,100,0.09572847850498789,9.65343586054492e-6
kl-mean,1000,11.0,87764015,100,0.09576910498191693,1.139419157156837e-6


==> figures/kl-vs-mean/kl-vs-mean-wasserstein-mean.csv <==
method,n,lambda,M,M_D,b,disappointment
wasserstein-mean,11,0.121,10000,2478,0.09928241965357865,0.2478
wasserstein-mean,13,0.143,10000,2442,0.09674625824672978,0.2442
wasserstein-mean,15,0.16499999999999998,10000,2422,0.09634368799507098,0.2422
wasserstein-mean,18,0.19799999999999998,10000,2327,0.09536165061693724,0.2327
wasserstein-mean,22,0.242,10000,2268,0.0945021227951437,0.2268
wasserstein-mean,27,0.297,10000,2116,0.09751258274536734,0.2116
wasserstein-mean,32,0.352,10000,2010,0.0958678782856921,0.201
wasserstein-mean,39,0.429,10000,1942,0.09639839135740047,0.1942
wasserstein-mean,47,0.517,10000,1767,0.09665556654195173,0.1767
wasserstein-mean,57,0.627,10000,1624,0.09636169221744506,0.1624
wasserstein-mean,69,0.759,10000,1527,0.09582904502097889,0.1527
wasserstein-mean,83,0.9129999999999999,10000,1251,0.09709257315833142,0.1251
wasserstein-mean,101,1.111,10000,1164,0.09603322356517197,0.1164
wasserstein-mean,122,1.3419999999999999,10000,1014,0.09633590558035965,0.1014
wasserstein-mean,147,1.617,10000,826,0.09597282031395071,0.0826
wasserstein-mean,178,1.958,10000,651,0.09654834883714236,0.0651
wasserstein-mean,216,2.376,10000,554,0.09577725467913378,0.0554
wasserstein-mean,262,2.8819999999999997,10000,402,0.09579423091527506,0.0402
wasserstein-mean,317,3.4869999999999997,10000,340,0.0959330595484662,0.034
wasserstein-mean,384,4.224,10000,268,0.09591356036706267,0.0268
wasserstein-mean,465,5.114999999999999,10000,149,0.09591294061691236,0.0149
wasserstein-mean,563,6.193,10000,110,0.09586904336785418,0.011
wasserstein-mean,682,7.502,12768,100,0.09574669192806762,0.007832080200501253
wasserstein-mean,826,9.086,21334,100,0.09610051507890671,0.004687353520202494
wasserstein-mean,1000,11.0,41425,100,0.09606985876418639,0.0024140012070006035


==> figures/kl-vs-mean/rate.csv <==
n,rate
11,0.8860339595928756
13,0.866754068895489
15,0.8478937040879159
18,0.8203698531378311
22,0.7850561775518295
27,0.7430440123619398
32,0.7032801219763409
39,0.6511599291810325
47,0.596306787633921
57,0.5341919754714841
69,0.4681343273480965
83,0.40131846091054196
101,0.32922956683868165
122,0.26132250058554946
147,0.19849328661622387
178,0.1411404196676341
216,0.0929215212131989
262,0.0560226055031822
317,0.03059251217901285
384,0.014639967359409327
465,0.006005977834423423
563,0.0020436864880194914
682,0.000551979306839201
826,0.00011324012430594613
1000,1.670170079024566e-5


==> figures/kl-vs-tv-tr-var/kl-vs-var-kl-mean.csv <==
method,n,lambda,M,M_D,b,disappointment
kl-mean,11,0.33166247903553997,10000,1699,0.12932187167591813,0.1699
kl-mean,12,0.34641016151377546,10000,1724,0.12712403239756176,0.1724
kl-mean,14,0.3741657386773941,10000,1693,0.12180321156395091,0.1693
kl-mean,17,0.41231056256176607,10000,1537,0.12019926448989815,0.1537
kl-mean,20,0.447213595499958,10000,1482,0.11671217183873894,0.1482
kl-mean,23,0.4795831523312719,10000,1407,0.11507944724741437,0.1407
kl-mean,27,0.5196152422706632,10000,1315,0.1135531555975442,0.1315
kl-mean,32,0.565685424949238,10000,1276,0.10934571260037251,0.1276
kl-mean,37,0.6082762530298219,10000,1160,0.10801836094772499,0.116
kl-mean,44,0.6633249580710799,10000,1054,0.10563591820728746,0.1054
kl-mean,52,0.7211102550927978,10000,1016,0.10156868786537965,0.1016
kl-mean,61,0.7810249675906654,10000,962,0.09788190596027713,0.0962
kl-mean,71,0.8426149773176359,10000,900,0.09631954754020344,0.09
kl-mean,84,0.916515138991168,10000,750,0.0929608583805317,0.075
kl-mean,98,0.9899494936611666,10000,705,0.09056240533350501,0.0705
kl-mean,116,1.0770329614269007,10000,658,0.08648203743856309,0.0658
kl-mean,136,1.1661903789690602,10000,612,0.08528287200817086,0.0612
kl-mean,160,1.2649110640673518,10000,546,0.08211099701625835,0.0546
kl-mean,189,1.374772708486752,10000,430,0.08040367517420566,0.043
kl-mean,222,1.489966442575134,10000,371,0.07756361780094845,0.0371
kl-mean,261,1.6155494421403511,10000,352,0.07482112497398696,0.0352
kl-mean,307,1.752141546793523,10000,275,0.07228368676617203,0.0275
kl-mean,361,1.9,10000,226,0.0700296995314107,0.0226
kl-mean,425,2.0615528128088303,10000,174,0.06815317332403859,0.0174
kl-mean,500,2.23606797749979,10000,166,0.06549430237910592,0.0166


==> figures/kl-vs-tv-tr-var/kl-vs-var-tr-mean.csv <==
method,n,lambda,M,M_D,b,disappointment
tr-mean,11,0.33166247903553997,1668343,100,1.1712960291558598,5.993971263702968e-5
tr-mean,12,0.34641016151377546,1737244,100,1.1458610813801486,5.756243797647308e-5
tr-mean,14,0.3741657386773941,2598966,100,1.1019237356183937,3.847684040499183e-5
tr-mean,17,0.41231056256176607,5195655,100,1.0491257269868908,1.9246851455687493e-5
tr-mean,20,0.447213595499958,10000000,85,1.0068837698627142,8.5e-6
tr-mean,23,0.4795831523312719,10000000,48,0.9718641078266805,4.8e-6
tr-mean,27,0.5196152422706632,10000000,26,0.9333988092154076,2.6e-6
tr-mean,32,0.565685424949238,10000000,8,0.8941278751853027,8.0e-7
tr-mean,37,0.6082762530298219,10000000,10,0.8619580029444132,1.0e-6
tr-mean,44,0.6633249580710799,10000000,2,0.8251211390375195,2.0e-7
tr-mean,52,0.7211102550927978,10000000,0,0.7910615603974142,0.0
tr-mean,61,0.7810249675906654,10000000,0,0.7598087944476439,0.0
tr-mean,71,0.8426149773176359,10000000,0,0.731284233005746,0.0
tr-mean,84,0.916515138991168,10000000,0,0.7009685547110036,0.0
tr-mean,98,0.9899494936611666,10000000,0,0.6742931923265887,0.0
tr-mean,116,1.0770329614269007,10000000,0,0.6461945386215017,0.0
tr-mean,136,1.1661903789690602,10000000,0,0.6208745578609047,0.0
tr-mean,160,1.2649110640673518,10000000,0,0.5959831640054828,0.0
tr-mean,189,1.374772708486752,10000000,0,0.5715069560624296,0.0
tr-mean,222,1.489966442575134,10000000,0,0.5488429070451628,0.0
tr-mean,261,1.6155494421403511,10000000,0,0.5269432902674182,0.0
tr-mean,307,1.752141546793523,10000000,0,0.5058514649594306,0.0
tr-mean,361,1.9,10000000,0,0.4856731418398199,0.0
tr-mean,425,2.0615528128088303,10000000,0,0.46615721102218766,0.0
tr-mean,500,2.23606797749979,10000000,0,0.44750456448163356,0.0


==> figures/kl-vs-tv-tr-var/kl-vs-var-tv-mean.csv <==
method,n,lambda,M,M_D,b,disappointment
tv-mean,11,0.33166247903553997,10000,115,0.34245993493423854,0.0115
tv-mean,12,0.34641016151377546,10000,103,0.3380848893187052,0.0103
tv-mean,14,0.3741657386773941,13267,100,0.33143616398784426,0.007537499057812618
tv-mean,17,0.41231056256176607,23233,100,0.3257486141806052,0.004304222442215813
tv-mean,20,0.447213595499958,31831,100,0.31957386633660434,0.0031415915302692343
tv-mean,23,0.4795831523312719,43278,100,0.3132543995381001,0.002310642820832756
tv-mean,27,0.5196152422706632,79938,100,0.3060178264446025,0.0012509695013635568
tv-mean,32,0.565685424949238,155571,100,0.30025200693957865,0.0006427933226629642
tv-mean,37,0.6082762530298219,218736,100,0.2933357776496339,0.00045717211615829126
tv-mean,44,0.6633249580710799,419562,100,0.28636697834176417,0.00023834379662600522
tv-mean,52,0.7211102550927978,814477,100,0.2791056496114561,0.00012277817544264602
tv-mean,61,0.7810249675906654,1546397,100,0.27262510950697627,6.466644723185572e-5
tv-mean,71,0.8426149773176359,4462297,100,0.26632490489758065,2.2409983019955867e-5
tv-mean,84,0.916515138991168,10000000,75,0.2596519323583921,7.5e-6
tv-mean,98,0.9899494936611666,10000000,34,0.2536046378766188,3.4e-6
tv-mean,116,1.0770329614269007,10000000,11,0.24694164387590467,1.1e-6
tv-mean,136,1.1661903789690602,10000000,1,0.2408481144756911,1.0e-7
tv-mean,160,1.2649110640673518,10000000,1,0.23472805524494733,1.0e-7
tv-mean,189,1.374772708486752,10000000,0,0.228535883712218,0.0
tv-mean,222,1.489966442575134,10000000,0,0.2227475634354008,0.0
tv-mean,261,1.6155494421403511,10000000,0,0.21700257633836895,0.0
tv-mean,307,1.752141546793523,10000000,0,0.21137139414538098,0.0
tv-mean,361,1.9,10000000,0,0.20590206661396482,0.0
tv-mean,425,2.0615528128088303,10000000,0,0.2005154378481402,0.0
tv-mean,500,2.23606797749979,10000000,0,0.19526180572963203,0.0


==> figures/kl-vs-tv-tr-var/kl-vs-var-var-reg-mean.csv <==
method,n,lambda,M,M_D,b,disappointment
var-reg-mean,11,0.33166247903553997,10000,1383,0.14767599224247574,0.1383
var-reg-mean,12,0.34641016151377546,10000,1338,0.1461125361141462,0.1338
var-reg-mean,14,0.3741657386773941,10000,1277,0.1419921689814958,0.1277
var-reg-mean,17,0.41231056256176607,10000,1105,0.14059091519814748,0.1105
var-reg-mean,20,0.447213595499958,10000,1066,0.13751552673053236,0.1066
var-reg-mean,23,0.4795831523312719,10000,964,0.1357292975707156,0.0964
var-reg-mean,27,0.5196152422706632,10000,913,0.13388077623741412,0.0913
var-reg-mean,32,0.565685424949238,10000,832,0.1294039920522665,0.0832
var-reg-mean,37,0.6082762530298219,10000,685,0.12801267052041565,0.0685
var-reg-mean,44,0.6633249580710799,10000,624,0.12521491743124047,0.0624
var-reg-mean,52,0.7211102550927978,10000,551,0.12112349259412869,0.0551
var-reg-mean,61,0.7810249675906654,10000,533,0.11675099610738737,0.0533
var-reg-mean,71,0.8426149773176359,10000,461,0.11446317607389966,0.0461
var-reg-mean,84,0.916515138991168,10000,364,0.11105006256709249,0.0364
var-reg-mean,98,0.9899494936611666,10000,329,0.10796956574173677,0.0329
var-reg-mean,116,1.0770329614269007,10000,298,0.10324683915381527,0.0298
var-reg-mean,136,1.1661903789690602,10000,245,0.10184142880386826,0.0245
var-reg-mean,160,1.2649110640673518,10000,222,0.0982232000259633,0.0222
var-reg-mean,189,1.374772708486752,10000,191,0.09503476084516516,0.0191
var-reg-mean,222,1.489966442575134,10000,127,0.09199177055519692,0.0127
var-reg-mean,261,1.6155494421403511,10000,129,0.08860805831421326,0.0129
var-reg-mean,307,1.752141546793523,11126,100,0.08553625421836442,0.008987956138774043
var-reg-mean,361,1.9,13286,100,0.08293506902981873,0.007526719855486978
var-reg-mean,425,2.0615528128088303,18934,100,0.07992614519448837,0.005281504172388297
var-reg-mean,500,2.23606797749979,22086,100,0.07701541950193547,0.004527755139002083


==> figures/kl-vs-tv-tr-var/rate.csv <==
n,rate
11,0.7177295307404612
12,0.7072223522189249
14,0.6878628968941385
17,0.6621186148652172
20,0.6394073191618971
23,0.619041383988447
27,0.5947493383578879
32,0.5679707120121922
37,0.5442882761830321
44,0.5151356792969227
52,0.48621213667943447
61,0.45793640070920283
71,0.4305830849580043
84,0.3999102472241523
98,0.3715954584742387
116,0.34060461493192096
136,0.31155157676565765
160,0.28226439847178864
189,0.25289707063060857
222,0.22538021859229143
261,0.19878142154087985
307,0.1734021966177459
361,0.14956861922263506
425,0.12725621131859366
500,0.10687792566038574


==> figures/kl-vs-var/kl-vs-var-kl-mean.csv <==
method,n,lambda,M,M_D,disappointment
kl-mean,10,0.31622776601683794,1000,117,0.117
kl-mean,20,0.447213595499958,3934,100,0.02541942043721403
kl-mean,30,0.5477225575051661,17593,100,0.0056840788950150625
kl-mean,40,0.6324555320336759,71291,100,0.0014027016032879325
kl-mean,50,0.7071067811865476,321818,100,0.0003107346388331293
kl-mean,60,0.7745966692414834,967767,100,0.00010333065706931523
kl-mean,70,0.8366600265340756,1000000,13,1.3e-5
kl-mean,80,0.894427190999916,1000000,0,0.0
kl-mean,90,0.9486832980505138,1000000,0,0.0
kl-mean,100,1.0,1000000,0,0.0


==> figures/kl-vs-var/kl-vs-var-mean.csv <==
method,n,lambda,M,M_D,disappointment
mean,10,0.31622776601683794,2416,100,0.041390728476821195
mean,20,0.447213595499958,23807,100,0.0042004452471962024
mean,30,0.5477225575051661,210109,100,0.0004759434388817233
mean,40,0.6324555320336759,1000000,75,7.5e-5
mean,50,0.7071067811865476,1000000,8,8.0e-6
mean,60,0.7745966692414834,1000000,4,4.0e-6
mean,70,0.8366600265340756,1000000,0,0.0
mean,80,0.894427190999916,1000000,0,0.0
mean,90,0.9486832980505138,1000000,0,0.0
mean,100,1.0,1000000,0,0.0


==> figures/kl-vs-var/kl-vs-var-tr-mean.csv <==
method,n,lambda,M,M_D,disappointment
tr-mean,10,0.31622776601683794,1000,1000,1.0
tr-mean,220,1.4832396974191326,1000,1000,1.0
tr-mean,430,2.073644135332772,1000,1000,1.0
tr-mean,640,2.5298221281347035,1000,1000,1.0
tr-mean,850,2.9154759474226504,1000,999,0.999
tr-mean,1060,3.255764119219941,1000,998,0.998
tr-mean,1270,3.5637059362410923,1000,992,0.992
tr-mean,1480,3.8470768123342687,1000,965,0.965
tr-mean,1690,4.110960958218893,1000,937,0.937
tr-mean,1900,4.358898943540674,1000,875,0.875
tr-mean,2110,4.5934736311423405,1000,725,0.725
tr-mean,2320,4.8166378315169185,1000,632,0.632
tr-mean,2530,5.029910535983716,1000,425,0.425
tr-mean,2740,5.2345009313209605,1000,327,0.327
tr-mean,2950,5.431390245600108,1017,200,0.19665683382497542
tr-mean,3160,5.621387729022079,1966,200,0.1017293997965412
tr-mean,3370,5.805170109479997,4036,200,0.049554013875123884
tr-mean,3580,5.9833101206606365,9007,200,0.022204951704230043
tr-mean,3790,6.156297588648554,23426,200,0.00853752241099633
tr-mean,4000,6.324555320336758,72375,200,0.002763385146804836


==> figures/kl-vs-var/kl-vs-var-tv-mean.csv <==
method,n,lambda,M,M_D,disappointment
tv-mean,10,0.31622776601683794,1000,705,0.705
tv-mean,43,0.6557438524302001,1000,448,0.448
tv-mean,75,0.8660254037844387,1000,252,0.252
tv-mean,107,1.03440804327886,1000,108,0.108
tv-mean,139,1.1789826122551594,2707,100,0.03694126339120798
tv-mean,172,1.3114877048604001,8825,100,0.0113314447592068
tv-mean,204,1.4282856857085702,32380,100,0.0030883261272390363
tv-mean,236,1.5362291495737215,82556,100,0.0012112989970444305
tv-mean,268,1.6370705543744901,305038,100,0.00032782800831371826
tv-mean,300,1.7320508075688774,1732842,100,5.7708665879520465e-5


==> figures/kl-vs-var/kl-vs-var-var-reg-mean.csv <==
method,n,lambda,M,M_D,disappointment
var-reg-mean,10,0.31622776601683794,1634,200,0.12239902080783353
var-reg-mean,220,1.4832396974191326,522653,200,0.00038266306708274896
var-reg-mean,430,2.073644135332772,823169,200,0.00024296347408612326
var-reg-mean,640,2.5298221281347035,1034540,200,0.0001933226361474665
var-reg-mean,850,2.9154759474226504,1264048,200,0.0001582218396769743
var-reg-mean,1060,3.255764119219941,1489111,200,0.00013430832221372348
var-reg-mean,1270,3.5637059362410923,1612392,200,0.00012403931550144135
var-reg-mean,1480,3.8470768123342687,1946371,200,0.00010275533287333195
var-reg-mean,1690,4.110960958218893,2205229,200,9.069352888067407e-5
var-reg-mean,1900,4.358898943540674,2546869,200,7.852779235995256e-5
var-reg-mean,2110,4.5934736311423405,3062737,200,6.530106894584811e-5
var-reg-mean,2320,4.8166378315169185,2829058,200,7.069490975441295e-5
var-reg-mean,2530,5.029910535983716,3669810,200,5.449873426689665e-5
var-reg-mean,2740,5.2345009313209605,3224768,200,6.201996546728323e-5
var-reg-mean,2950,5.431390245600108,3535579,200,5.656782099904994e-5
var-reg-mean,3160,5.621387729022079,3979303,200,5.026005810565317e-5
var-reg-mean,3370,5.805170109479997,4041471,200,4.9486931862185825e-5
var-reg-mean,3580,5.9833101206606365,4773360,200,4.1899207266998506e-5
var-reg-mean,3790,6.156297588648554,4489248,200,4.4550891374234615e-5
var-reg-mean,4000,6.324555320336758,4532506,200,4.412569999907336e-5


==> figures/kl-vs-var/rate.csv <==
n,rate
10,0.1502629700901476
14,0.0704032578749539
18,0.03298629540221135
22,0.015455189393288606
25,0.008752455715898185
29,0.004100820025291761
33,0.001921372175501281
36,0.00108809568436195
40,0.0005098094428241417
44,0.00023886287918242064
47,0.00013527086074557773
51,6.337895015867468e-5
55,2.9695170867367225e-5
58,1.6816724879833915e-5
62,7.879201493334049e-6
66,3.691671036790525e-6
69,2.0906367722160768e-6
73,9.79533678250118e-7
77,4.5894448982122754e-7
80,2.5990566799266174e-7

